SEP Analysis of 1-Bit Quantized SIMO Systems with QPSK over Fading Channels

The average symbol error probability (SEP) of a 1-bit quantized single-input multiple-output (SIMO) system is analyzed under Rayleigh fading channels and quadrature phase-shift keying (QPSK) modulation. Previous studies have partially characterized the diversity gain for selection combining (SC). In this paper, leveraging a novel analytical method, an exact analytical SEP expression is derived for a 1-bit quantized SIMO system employing QPSK modulation at the transmitter and maximum ratio combining (MRC) at the receiver. The corresponding diversity and coding gains of a SIMO-MRC system are also determined. Furthermore, the diversity and coding gains of a 1-bit quantized SIMO-SC system are quantified for an arbitrary number of receive antennas, thereby extending and complementing prior results.

==> data/mrcNr1.txt <==
rho,mrc,ao,exact,bound
-20,0.71752,0.71752,0.717293168757445,6.36619772367581
-19,0.713441,0.713441,0.713160232926541,5.67387969357098
-18,0.708169,0.708169,0.708530986484041,5.05685059975315
-17,0.703589,0.703589,0.703326846348123,4.50692284103219
-16,0.697117,0.697117,0.697476026428868,4.01679921016634
-15,0.691082,0.691082,0.690855827808936,3.57997606435564
-14,0.68274,0.68274,0.683372797934665,3.19065702585332
-13,0.674693,0.674693,0.674954253204272,2.8436760675548
-12,0.666209,0.666209,0.665641224028625,2.53442896295669
-11,0.654636,0.654636,0.654877012989359,2.25881219086849
-10,0.642838,0.642838,0.6429605821931,2.01316848417948
-9,0.629337,0.629337,0.629745692728065,1.79423830014625
-8,0.615279,0.615279,0.61487408028272,1.59911656824085
-7,0.598986,0.598986,0.598369408378539,1.42521414162987
-6,0.579782,0.579782,0.580226541918461,1.2702234407691
-5,0.559958,0.559958,0.560253794924521,1.13208783322494
-4,0.538971,0.538971,0.538803862846626,1.00897434341152
-3,0.515754,0.515754,0.515655613247171,0.8992493301184
-2,0.490743,0.490743,0.490438970322957,0.801456809084166
-1,0.464731,0.464731,0.464616116278139,0.714299132969941
0,0.437565,0.437565,0.437521732131612,0.636619772367581
1,0.409833,0.409833,0.409578378457368,0.567387969357098
2,0.380852,0.380852,0.381674740621421,0.505685059975315
3,0.353756,0.353756,0.353410704041853,0.450692284103219
4,0.326224,0.326224,0.32645587618617,0.401679921016634
5,0.300421,0.300421,0.299850618195172,0.357997606435564
6,0.273879,0.273879,0.274082959258403,0.319065702585332
7,0.249892,0.249892,0.24960527049308,0.28436760675548
8,0.226788,0.226788,0.22669071003319,0.253442896295669
9,0.205442,0.205442,0.20513650681374,0.225881219086849
10,0.185942,0.185942,0.185852207275585,0.201316848417948
11,0.166941,0.166941,0.166917134191735,0.179423830014625
12,0.150842,0.150842,0.150647652168233,0.159911656824084
13,0.135813,0.135813,0.135461216940497,0.142521414162987
14,0.120947,0.120947,0.121239432330446,0.12702234407691
15,0.108261,0.108261,0.108843123633603,0.113208783322494
16,0.098031,0.098031,0.0975414500200742,0.100897434341152
17,0.087401,0.087401,0.0873858345329245,0.08992493301184
18,0.078285,0.078285,0.0780845261696797,0.0801456809084166
19,0.069756,0.069756,0.0698373916939556,0.0714299132969941
20,0.062385,0.062385,0.0625382114880926,0.0636619772367581


==> data/mrcNr16.txt <==
rho,mrc,ao,exact,bound
-20,0.609382,0.609765,0.60943644389431,1.12263959688588e+17
-19,0.591397,0.591307,0.590987144275589,1.77926385469172e+16
-18,0.569893,0.56999,0.570144190982173,2.81994317089303e+15
-17,0.546001,0.546759,0.546617582730184,446930873467556
-16,0.51997,0.519808,0.520175304837224,70833769885943.1
-15,0.490839,0.491147,0.490602796303906,11226395968858.8
-14,0.458167,0.457927,0.45780315562506,1779263854691.72
-13,0.421282,0.420426,0.421569597142225,281994317089.303
-12,0.381666,0.382124,0.382200722477305,44693087346.7556
-11,0.34049,0.340336,0.340060342036048,7083376988.59431
-10,0.295568,0.295578,0.295661691099993,1122639596.88588
-9,0.250762,0.250028,0.250144541389442,177926385.469172
-8,0.203987,0.204812,0.204826803918773,28199431.7089303
-7,0.161234,0.161074,0.161365350171003,4469308.73467556
-6,0.121011,0.120833,0.121397144148418,708337.69885943
-5,0.086973,0.086608,0.0866740306219625,112263.959688588
-4,0.058445,0.05834,0.0583155554626339,17792.6385469172
-3,0.036583,0.03651,0.036608516879159,2819.94317089303
-2,0.021517,0.021279,0.0212985438707577,446.930873467557
-1,0.011516,0.011508,0.0113917734867768,70.833769885943
0,0.005726,0.005688,0.00559520004943296,11.2263959688588
1,0.002455,0.002511,0.0025045329082358,1.77926385469172
2,0.001052,0.001017,0.00101366259148587,0.281994317089303
3,0.000369,0.0003955,0.000374698284901174,0.0446930873467557
4,0.0001192,0.0001282,0.000124918797219041,0.0070833769885943
5,3.82857142857143e-05,3.78571428571429e-05,3.80191978006645e-05,0.00112263959688588
6,9.71153846153846e-06,1.08846153846154e-05,1.06665979162185e-05,0.000177926385469172
7,2.5e-06,2.8960396039604e-06,2.75239179915257e-06,2.81994317089303e-05
8,6.71581769436997e-07,6.38069705093834e-07,6.58960346203863e-07,4.46930873467556e-06
9,1.43389733295096e-07,1.55721250358474e-07,1.48601584574284e-07,7.08337698859429e-07
10,3.30797221303341e-08,3.26166060205094e-08,3.14249079066396e-08,1.12263959688588e-07
11,6.28432814247829e-09,6.62368186217212e-09,6.33669284300427e-09,1.77926385469172e-08


==> data/mrcNr4.txt <==
rho,mrc,ao,exact,bound
-20,0.683033,0.683644,0.682707491398579,8105.69469138702
-19,0.674296,0.674254,0.674104178147412,5114.34759764475
-18,0.664125,0.664462,0.664281740242008,3226.93517895859
-17,0.653956,0.653358,0.653263603997299,2036.05845132543
-16,0.641082,0.640607,0.640809324765271,1284.66603365475
-15,0.626505,0.626404,0.626594133055647,810.569469138702
-14,0.610904,0.610683,0.610636361443299,511.434759764475
-13,0.59286,0.592687,0.592588206092084,322.693517895859
-12,0.572566,0.573744,0.572406000709454,203.605845132543
-11,0.550775,0.549881,0.549645248137684,128.466603365475
-10,0.524994,0.524661,0.524132946819921,81.0569469138702
-9,0.494583,0.49462,0.495946255813198,51.1434759764475
-8,0.465192,0.464393,0.464848671803002,32.2693517895859
-7,0.43232,0.431635,0.431295071313556,20.3605845132543
-6,0.395522,0.396161,0.39512621095449,12.8466603365475
-5,0.356125,0.356913,0.356572102368966,8.10569469138702
-4,0.316853,0.316524,0.316729722321169,5.11434759764476
-3,0.275941,0.276117,0.276172672955075,3.22693517895859
-2,0.23558,0.235729,0.236104871171498,2.03605845132543
-1,0.197517,0.197042,0.19735467692085,1.28466603365475
0,0.160651,0.16089,0.161216471337659,0.810569469138702
1,0.128304,0.128199,0.128590277657863,0.511434759764475
2,0.099969,0.100012,0.100030141505033,0.322693517895859
3,0.076032,0.076531,0.0760578327819003,0.203605845132543
4,0.056332,0.056289,0.0564302509732795,0.128466603365475
5,0.040802,0.040535,0.0409778596344839,0.0810569469138702
6,0.029076,0.029454,0.0292116825752091,0.0511434759764476
7,0.02028,0.020596,0.0202719540667941,0.0322693517895859
8,0.013921,0.013881,0.0139977672271691,0.0203605845132543
9,0.009368,0.009479,0.00943654287913286,0.0128466603365475
10,0.00615,0.006267,0.00631600897226798,0.00810569469138702
11,0.004168,0.004146,0.00417749226342382,0.00511434759764475
12,0.002798,0.002755,0.0027697813987141,0.00322693517895859
13,0.001819,0.001801,0.00179263813572477,0.00203605845132543
14,0.00118,0.001146,0.00114603600308776,0.00128466603365475
15,0.000749,0.000796,0.000756732119224723,0.000810569469138702
16,0.0004645,0.000476,0.000483593702196285,0.000511434759764475
17,0.000306,0.000314,0.00030606866231392,0.000322693517895859
18,0.000183666666666667,0.000201,0.000193301784249088,0.000203605845132543
19,0.0001278,0.0001318,0.000124580818302821,0.000128466603365475
20,7.84285714285714e-05,7.34285714285714e-05,7.85450266943999e-05,8.10569469138702e-05


==> data/mrcNr8.txt <==
rho,mrc,ao,exact,bound
-20,0.652645,0.653004,0.652948840317258,175206097.146613
-19,0.640696,0.640468,0.640351338284724,69750803.5987591
-18,0.625576,0.625562,0.626062741458991,27768295.0645347
-17,0.610552,0.610589,0.609893517007748,11054757.3792365
-16,0.591818,0.592149,0.591611897357125,4400978.18140326
-15,0.571852,0.572346,0.570938597060076,1752060.97146613
-14,0.548784,0.547647,0.547732263998715,697508.035987591
-13,0.520464,0.522136,0.521560458594817,277682.950645347
-12,0.492372,0.492794,0.492580990272114,110547.573792365
-11,0.459769,0.460484,0.460351825775359,44009.7818140326
-10,0.42562,0.424645,0.424965235206954,17520.6097146613
-9,0.386533,0.386734,0.386694360425942,6975.08035987591
-8,0.345606,0.345916,0.345979090478049,2776.82950645347
-7,0.303235,0.303097,0.303000896531352,1105.47573792365
-6,0.258793,0.259381,0.259227680254594,440.097818140326
-5,0.215626,0.215723,0.215864302237558,175.206097146613
-4,0.174336,0.174114,0.174150151206566,69.7508035987592
-3,0.13628,0.13556,0.13558414323153,27.7682950645347
-2,0.101151,0.101314,0.101619570509672,11.0547573792366
-1,0.073084,0.072875,0.0728415984597642,4.40097818140326
0,0.049895,0.049769,0.0498864791420285,1.75206097146613
1,0.032628,0.032184,0.0326035775391083,0.697508035987591
2,0.020401,0.020622,0.0202725605626255,0.277682950645347
3,0.012025,0.012043,0.0120620029134697,0.110547573792366
4,0.006855,0.00682,0.00682575215677957,0.0440097818140326
5,0.003585,0.003619,0.00369332393983299,0.0175206097146613
6,0.001928,0.001949,0.00191607114489441,0.00697508035987592
7,0.0009485,0.000954,0.000949550826382766,0.00277682950645347
8,0.000459666666666667,0.000456333333333333,0.000459242416871183,0.00110547573792365
9,0.0002054,0.0002174,0.000214665576636559,0.000440097818140326
10,9.64545454545455e-05,9.70909090909091e-05,9.82004527608666e-05,0.000175206097146613
11,4.25833333333333e-05,4.32916666666667e-05,4.34706576644469e-05,6.97508035987591e-05
12,1.87592592592593e-05,1.87777777777778e-05,1.89996368089123e-05,2.77682950645347e-05
13,7.97619047619048e-06,8.19047619047619e-06,8.19661347380332e-06,1.10547573792365e-05
14,3.41296928327645e-06,3.39249146757679e-06,3.46431640655248e-06,4.40097818140326e-06
15,1.4903129657228e-06,1.4441132637854e-06,1.44930584220095e-06,1.75206097146613e-06
16,6.13120784794605e-07,6.03310852237891e-07,6.02276997584897e-07,6.97508035987591e-07
17,2.55232261357836e-07,2.61102603369066e-07,2.43004613644763e-07,2.77682950645347e-07
18,9.98402555910543e-08,1.01737220447284e-07,9.99306496187093e-08,1.10547573792365e-07
19,3.96494984338448e-08,3.94116014432417e-08,4.05584514593529e-08,4.40097818140326e-08
20,1.57878118092832e-08,1.62298705399432e-08,1.63256274429874e-08,1.75206097146613e-08


==> data/selNr1.txt <==
rho,ser,serapprox,bound
-20,0.71759075,0.481375042126555,6.36619772367581
-19,0.71347675,0.479109577702085,5.67387969357098
-18,0.70882975,0.476570608692486,5.05685059975315
-17,0.70359875,0.473725957038586,4.50692284103219
-16,0.69772775,0.470540002186655,4.01679921016634
-15,0.69112825,0.466973453779234,3.57997606435564
-14,0.68370875,0.462983170940423,3.19065702585332
-13,0.67523875,0.45852206065799,2.8436760675548
-12,0.665748,0.453539100018994,2.53442896295669
-11,0.65508425,0.447979542319426,2.25881219086849
-10,0.64309375,0.441785385135791,2.01316848417948
-9,0.6297865,0.43489619822102,1.79423830014625
-8,0.6148795,0.427250427924077,1.59911656824085
-7,0.598389,0.418787307676968,1.42521414162987
-6,0.5803295,0.409449502570748,1.2702234407691
-5,0.56031475,0.399186587949963,1.13208783322494
-4,0.538694,0.387959392028515,1.00897434341152
-3,0.5154445,0.375745105831565,0.8992493301184
-2,0.49049275,0.362542873078277,0.801456809084166
-1,0.46441475,0.348379330033479,0.714299132969941
0,0.43725475,0.333313314992284,0.636619772367581
1,0.409594,0.317438790614376,0.567387969357098
2,0.38163025,0.300885025218561,0.505685059975315
3,0.35378225,0.28381334898475,0.450692284103219
4,0.32626075,0.266410347516866,0.401679921016634
5,0.2995515,0.248878066450584,0.357997606435564
6,0.2739055,0.231422460073627,0.319065702585332
7,0.249577,0.214241693150397,0.28436760675548
8,0.22661525,0.197515867722813,0.253442896295669
9,0.20509725,0.181399328765477,0.225881219086849
10,0.18523025,0.166016078639793,0.201316848417948
11,0.1671365,0.151458226118186,0.179423830014625
12,0.15036725,0.137786972111075,0.159911656824084
13,0.1350635,0.125035427528091,0.142521414162987
14,0.121165,0.113212532602186,0.12702234407691
15,0.108618,0.102307453703008,0.113208783322494
16,0.09731075,0.0922940044812568,0.100897434341152
17,0.08717225,0.083134789734561,0.08992493301184
18,0.07801825,0.0747848620085744,0.0801456809084166
19,0.06972925,0.0671947427390519,0.0714299132969941
20,0.0623005,0.0603127461028332,0.0636619772367581
21,0.05573425,0.0540866639996752,0.0567387969357098
22,0.04979925,0.0484649666902192,0.0505685059975315
23,0.044426,0.0433976762171326,0.0450692284103219
24,0.0397,0.0388369951787419,0.0401679921016634
25,0.03543025,0.0347377159615768,0.0357997606435564
26,0.031625,0.0310574409820628,0.0319065702585332
27,0.0281795,0.027756669319063,0.028436760675548
28,0.0251095,0.0247988058286622,0.0253442896295669
29,0.0223995,0.0221501285447341,0.0225881219086849
30,0.02001125,0.0197797260541262,0.0201316848417948
31,0.017841,0.017659400090674,0.0179423830014625
32,0.0159035,0.0157635275179048,0.0159911656824084
33,0.01418425,0.0140688907418539,0.0142521414162987
34,0.0126395,0.0125545004972315,0.012702234407691
35,0.011236,0.0112014264055003,0.0113208783322494
36,0.01000425,0.00999262776040092,0.0100897434341152
37,0.008888,0.00891277918271551,0.008992493301184
38,0.0079205,0.00794811519111584,0.00801456809084166
39,0.00705675,0.00708632250828474,0.00714299132969941
40,0.006272,0.00631646501840339,0.00636619772367581
41,0.0056115,0.00562888671353828,0.00567387969357099
42,0.0050055,0.00501505808958027,0.00505685059975315
43,0.004453,0.00446738744437103,0.00450692284103219
44,0.00395475,0.00397904691211607,0.00401679921016634
45,0.00351325,0.00354384524520947,0.00357997606435564
46,0.0031295,0.00315614745153086,0.00319065702585332
47,0.0027885,0.00281082702854167,0.0028436760675548
48,0.00248925,0.00250323914624049,0.00253442896295669
49,0.002225,0.00222920494048913,0.00225881219086849
50,0.00197325,0.0019849949258692,0.00201316848417948


==> data/selNr2.txt <==
rho,ser,serapprox,bound
-20,0.709584,0.473186275749892,127.323954473516
-19,0.70450175,0.469927317867162,101.137011995063
-18,0.69875775,0.466275963163798,80.3359842033269
-17,0.69221675,0.462186477984557,63.8131405170664
-16,0.68484875,0.457608416418486,50.6885792591339
-15,0.6765325,0.452486390291376,40.2633696835896
-14,0.66716,0.446759943476851,31.9823313648169
-13,0.6565665,0.440363590500283,25.404468815382
-12,0.6447455,0.43322710091181,20.1794868682305
-11,0.63137725,0.425276137248185,16.0291361816833
-10,0.61632775,0.416433384821918,12.7323954473516
-9,0.59954725,0.406620343476398,10.1137011995063
-8,0.58063875,0.395759979136245,8.03359842033269
-7,0.55975075,0.383780446053713,6.38131405170664
-6,0.5368045,0.370620072365937,5.06885792591339
-5,0.511635,0.356233728216249,4.02633696835896
-4,0.48439125,0.340600538708396,3.19823313648169
-3,0.45512325,0.32373263763434,2.5404468815382
-2,0.4240235,0.305684275113311,2.01794868682305
-1,0.39156775,0.286560128108931,1.60291361816833
0,0.358268,0.266521218683218,1.27323954473516
1,0.32465925,0.245786595039145,1.01137011995063
2,0.29124375,0.224629086250994,0.803359842033268
3,0.25847825,0.203364160128941,0.638131405170664
4,0.22735725,0.182332174283889,0.506885792591339
5,0.19812425,0.161875832685506,0.402633696835896
6,0.17094375,0.142315953110705,0.319823313648169
7,0.14612275,0.123929223210017,0.25404468815382
8,0.12387,0.106931244519207,0.201794868682305
9,0.104336,0.0914669874886522,0.160291361816833
10,0.08723825,0.0776092278035657,0.127323954473516
11,0.07253275,0.0653640658137032,0.101137011995063
12,0.0599425,0.0546815876949318,0.0803359842033269
13,0.04931675,0.045469281589965,0.0638131405170664
14,0.0403975,0.0376059675343608,0.0506885792591339
15,0.0329805,0.0309545530612116,0.0402633696835896
16,0.02683775,0.025372609696896,0.0319823313648169
17,0.02179925,0.0207203626172445,0.025404468815382
18,0.01762025,0.0168661317272834,0.0201794868682305
19,0.0142395,0.0136895796641822,0.0160291361816833
20,0.011466,0.0110832923285916,0.0127323954473516
21,0.0092105,0.00895319919961237,0.0101137011995063
22,0.007426,0.0072182012321258,0.00803359842033268
23,0.005965,0.00580925970733239,0.00638131405170664
24,0.0047805,0.0046681673892647,0.00506885792591339
25,0.0038235,0.00374621003741245,0.00402633696835896
26,0.00305975,0.00300286989358327,0.00319823313648169
27,0.00244375,0.00240464049024012,0.0025404468815382
28,0.00195425,0.00192396316806081,0.00201794868682305
29,0.001554,0.00153827653587772,0.00160291361816833
30,0.001241,0.00122917595075073,0.00127323954473516
31,0.00099275,0.000981690549977781,0.00101137011995063
32,0.0007865,0.000783683214424286,0.000803359842033268
33,0.00063175,0.000625359612408706,0.000638131405170664
34,0.000513,0.000498854034205606,0.000506885792591339
35,0.0004105,0.000397863639924543,0.000402633696835896
36,0.000328,0.000317325879275729,0.000319823313648169
37,0.0002645,0.000253152038182907,0.00025404468815382
38,0.00020625,0.000202026500529579,0.000201794868682305
39,0.00016175,0.000161264734667461,0.000160291361816833
40,0.00012675,0.00012871143727641,0.000127323954473516
41,0.00010325,0.000102658530284137,0.000101137011995063
42,8.075e-05,8.17677696113523e-05,8.03359842033268e-05
43,6.45e-05,6.49942459006778e-05,6.38131405170664e-05
44,5.075e-05,5.15181493832646e-05,5.06885792591338e-05
45,3.925e-05,4.06921367396779e-05,4.02633696835896e-05
46,2.925e-05,3.20031760575699e-05,3.19823313648169e-05
47,2.4875e-05,2.48306523467395e-05,2.5404468815382e-05
48,1.9625e-05,1.94544315848638e-05,2.01794868682305e-05
49,1.55e-05,1.52054783946204e-05,1.60291361816833e-05
50,1.2625e-05,1.18571580224275e-05,1.27323954473516e-05


==> data/selNr4.txt <==
rho,ser,serapprox,bound
-20,0.7017595,0.464605380505553,97268.3362966443
-19,0.6955505,0.460308226246845,61372.171171737
-18,0.68846425,0.45549561440253,38723.2221475031
-17,0.6806335,0.450108269155648,24432.7014159051
-16,0.671704,0.444081143184215,15415.992403857
-15,0.661658,0.437343291862018,9726.83362966443
-14,0.6503005,0.429817952339023,6137.2171171737
-13,0.63741275,0.421422929737039,3872.32221475031
-12,0.62294475,0.412071427264443,2443.27014159051
-11,0.6065475,0.401673498308905,1541.5992403857
-10,0.58815875,0.390138344242425,972.683362966442
-9,0.56743,0.377377725899444,613.72171171737
-8,0.54448175,0.363310787690601,387.232221475031
-7,0.5189785,0.347870590598807,244.327014159051
-6,0.490784,0.331012582144912,154.15992403857
-5,0.46009475,0.312725054603833,97.2683362966443
-4,0.42714675,0.29304130830088,61.3721711717371
-3,0.39233,0.272052706734409,38.7232221475031
-2,0.3555255,0.24992109010418,24.4327014159052
-1,0.3179705,0.226888199295791,15.415992403857
0,0.2800295,0.203279083330003,9.72683362966442
1,0.24267275,0.179496286404425,6.1372171171737
2,0.206543,0.156002349717593,3.87232221475031
3,0.17292375,0.133290072231918,2.44327014159051
4,0.14205525,0.111842883367286,1.5415992403857
5,0.11450025,0.0920908410515051,0.972683362966442
6,0.09054125,0.0743700018272754,0.613721711717371
7,0.07022825,0.0588931041238381,0.387232221475031
8,0.0534475,0.0457372510175498,0.244327014159051
9,0.040081,0.0348502263953653,0.15415992403857
10,0.0294755,0.0260726891697599,0.0972683362966442
11,0.02131725,0.0191702748492743,0.061372171171737
12,0.01525225,0.0138684642659558,0.0387232221475031
13,0.01080825,0.00988398106095101,0.0244327014159051
14,0.0075285,0.0069487740067417,0.015415992403857
15,0.005226,0.00482527404257371,0.00972683362966443
16,0.00354375,0.00331366430122763,0.0061372171171737
17,0.0023735,0.0022529827143799,0.00387232221475031
18,0.001587,0.00151815004595962,0.00244327014159051
19,0.001047,0.0010148255922839,0.0015415992403857
20,0.00068925,0.000673572527312674,0.000972683362966443
21,0.00046525,0.000444303142518704,0.00061372171171737
22,0.00030825,0.000291500538301956,0.00038723222147503
23,0.000201,0.000190363185857412,0.000244327014159052
24,0.00013175,0.000123813585433639,0.00015415992403857
25,8.525e-05,8.02366128451447e-05,9.72683362966443e-05
26,5.45e-05,5.18127436340767e-05,6.1372171171737e-05
27,3.425e-05,3.3324613644061e-05,3.87232221475031e-05
28,2.1875e-05,2.07838038292999e-05,2.44327014159052e-05
29,1.5125e-05,1.30690661424512e-05,1.5415992403857e-05
30,9.5e-06,9.05971851552566e-06,9.72683362966443e-06
31,6.5e-06,5.78953030782153e-06,6.1372171171737e-06
32,3.96428571428571e-06,3.46414493696503e-06,3.8723222147503e-06
33,2.31818181818182e-06,2.28455795677023e-06,2.44327014159052e-06
34,1.1195652173913e-06,1.41123824441457e-06,1.5415992403857e-06
35,7.87878787878788e-07,9.13097414045108e-07,9.72683362966442e-07
36,5.48913043478261e-07,5.74944608725973e-07,6.1372171171737e-07
37,3.42465753424658e-07,3.79506529453553e-07,3.8723222147503e-07
38,2.17391304347826e-07,2.2706364016453e-07,2.44327014159052e-07
39,1.29533678756477e-07,1.42201391987235e-07,1.5415992403857e-07
40,8.74125874125874e-08,8.99747902536308e-08,9.72683362966442e-08
41,5.55555555555556e-08,5.86474844928364e-08,6.13721711717371e-08
42,3.95569620253165e-08,4.06032733701152e-08,3.87232221475031e-08
43,2.6495278069255e-08,2.61318233215979e-08,2.44327014159052e-08
44,1.9e-08,1.68963458734689e-08,1.54159924038569e-08
45,1.375e-08,1.11352897590386e-08,9.72683362966443e-09
46,9.25e-09,7.39117564069764e-09,6.13721711717372e-09
47,7e-09,4.94098795317315e-09,3.8723222147503e-09
48,3.75e-09,3.3273373007234e-09,2.44327014159052e-09
49,2.75e-09,2.25802952578208e-09,1.54159924038569e-09
50,2.25e-09,1.54363113688085e-09,9.72683362966442e-10


==> data/selNr8.txt <==
rho,ser,serapprox,bound
-20,0.6930365,0.456195205296344,220759682404.732
-18,0.6779875,0.444933655680966,34988051781.3137
-16,0.657848125,0.430836469086886,5545232508.56811
-14,0.632120625,0.413272150516247,878860125.344364
-12,0.599894375,0.391495689546248,139289942.97838
-10,0.558719875,0.364748386063533,22075968.2404732
-8,0.507565375,0.332263007635044,3498805.17813137
-6,0.444637,0.293653949028622,554523.25085681
-4,0.371857375,0.249130330821203,87886.0125344365
-2,0.2916315,0.200203229450979,13928.9942978381
0,0.210772125,0.149729850748851,2207.59682404732
2,0.1376025,0.102087879751746,349.880517813137
4,0.080181375,0.0623149352400157,55.452325085681
6,0.040930625,0.0332307401763788,8.78860125344365
8,0.018019,0.0153093512962863,1.3928994297838
10,0.00683,0.00601571266276155,0.220759682404732
12,0.00223625,0.00204403862032563,0.0349880517813137
14,0.000637,0.000595277179029686,0.00554523250856811
16,0.0001601875,0.000154541995452396,0.000878860125344364
18,3.79107142857143e-05,3.61433965188128e-05,0.00013928994297838
20,8.0530303030303e-06,7.80230343415139e-06,2.20759682404732e-05
22,1.5974025974026e-06,1.53952394077965e-06,3.49880517813136e-06
24,3.03660826032541e-07,2.92828455790802e-07,5.54523250856811e-07
26,5.34412744689713e-08,5.28723147374855e-08,8.78860125344364e-08
28,9.9468149892412e-09,9.4611849546032e-09,1.39289942978381e-08
30,0,0,2.20759682404732e-09
32,0,0,3.49880517813137e-10
34,0,0,5.54523250856811e-11
36,0,0,8.78860125344364e-12
38,0,0,1.39289942978381e-12
40,0,0,2.20759682404732e-13
42,0,0,3.49880517813137e-14
44,0,0,5.54523250856808e-15
46,0,0,8.78860125344368e-16
48,0,0,1.39289942978381e-16
50,0,0,2.20759682404732e-17

